M$^3$FinMeeting: A Multilingual, Multi-Sector, and Multi-Task Financial Meeting Understanding Evaluation Dataset

Recent breakthroughs in large language models (LLMs) have led to the development of new benchmarks for evaluating their performance in the financial domain. However, current financial benchmarks often rely on news articles, earnings reports, or announcements, making it challenging to capture the real-world dynamics of financial meetings. To address this gap, we propose a novel benchmark called $\texttt{M$^3$FinMeeting}$, which is a multilingual, multi-sector, and multi-task dataset designed for financial meeting understanding. First, $\texttt{M$^3$FinMeeting}$ supports English, Chinese, and Japanese, enhancing comprehension of financial discussions in diverse linguistic contexts. Second, it encompasses various industry sectors defined by the Global Industry Classification Standard (GICS), ensuring that the benchmark spans a broad range of financial activities. Finally, $\texttt{M$^3$FinMeeting}$ includes three tasks: summarization, question-answer (QA) pair extraction, and question answering, facilitating a more realistic and comprehensive evaluation of understanding. Experimental results with seven popular LLMs reveal that even the most advanced long-context models have significant room for improvement, demonstrating the effectiveness of $\texttt{M$^3$FinMeeting}$ as a benchmark for assessing LLMs' financial meeting comprehension skills.

==> sample.json <==
[
    {
        "Meeting_ID": "M_ZH_001",
        "GICS_Industry": "Industrials",
        "Language": "ZH",
        "ASR_Text":
        {
            "content": "尊敬的各位投资者，大家早上好啊，呃我是[Company1][Role1]，非常呃欢迎大家来参加由我们[Company2]汽车组啊组织的[Company2]2022年年报啊业绩解读及健康交流电话会。那么今天呢我们非常荣幸地邀请到了呃咱们[Company2]的这个呃副总经理啊财务总监啊兼董事会秘书[Role2]总。啊呃这个昨天晚上呢咱们[Company2]记录了22年的呃完整的年报，啊那么在此之前呢也是呃这个披露过啊我们的22年的这个业绩预告，啊那么基本上呢这个整个的最终业绩呢是啊符合这个业绩预告中枢。那么在22年行业面临密封的情况下，呢我们[Company2]呢啊在二三四季度呢是这个呈现出了啊逐季度转好啊非常难得的成绩。啊那么在今年的这个呃转暖这个行业转暖的一个机制下，呀啊我们也期待着[Company2]呢能够啊继续的啊为我们带来非常亮丽的表现。那么接下来呢就呃把时间呢呃交给力度，啊让呃请[Role3]呢帮我们呃这个详细解读一下啊咱们[Company2]的22年的情况以及近期的情况。有请[Role3]。好的，各位投资者，呃[Role1]呃早上好。嗯很高兴嗯跟大家对我们22年整个经营情况做一个交流和这个沟通。呃我先简单介绍一下我们整个22年的一个情况，二二年呢重卡行业处于一个历史上的一个低谷，一个是受这个20年21年国5切换国6，然后这个20021年的整个的国5车的销量和产量产销呢呃量就是激增，呃投资了20年和二投投资了这个22年和23年的这么一个呃市场销量的这么一个情况，再加上叠加了一个疫情导致的整体的这个经济啊国内的经济的一个下滑啊和这个整个重卡需求量的下，下降那么两个因素导致整体的行业呢啊下滑了将近50%多吧52%左右。整个的22年的重卡的行业呢应该是行业是整个销量是677万，呃67万辆啊到21年呢下滑了52%。呃我们是处于这个重卡行业的这个发动第一行业的配套公司，那我们肯定跟那个重卡行业呢这个整个的这个波动是这个成正比的。啊但是目前呢看我我们公司呢一直由于这个整个公司的业务在整个行业里的负债率占比比较高，导致就是我们自己的这个应该算是好于同行业的这么一个下滑的趋势。行业下滑了52%，我们自己22年呢整个的收入呢是31亿，唉3600万，啊到这个21年的下滑了33.56%，这个我们下滑将近了就1/3左右。然后这个归属母公司的这个利润呢是200,000,356万，下滑比21年下滑了62%，这个主要的原因就是收入下滑的比重呢相对大一点，导致的呃整个的固定成本，产品的固定成本相对上升的，然后再加上这个22年，还有一个不利因素，就是整个行业乃至国内国际的这个呃整个的呃动力成本上涨，啊也是一个影响毛利的一个因素。那主要的这个主营业务的这块影响毛利的因素，一个是收入下降导致的固定成本，里头的这个摊销的折旧上升，再加上这个啊动力费绝对值都已经放松了。那就是呃谈到这个每个产品里的单位的固定成本里头的电费呢嗯增长的幅度也比较大，这两个因素导致的这个我们毛利下降了三个点左右，然后我们的净利率下降，呢一个是毛利下降，另外一个还有一个非经常性损益。嗯这一块呢是有一个我们在2011年的时候投资了这个呃上台的一个这个定增的一个股票。啊这个记录了这个22年按照会计准则呢记住了22年的金融产品的一个投资的一个浮亏，这个应该将近4000万3800多万。吧啊实际上我们没有亏那么多，只是说在21年的时候寄了一一部分浮盈。2011年年报的时候的股价比较高，那个时候还在我们禁售期之内我们卖不掉，呃导致的22年年末的时候这一块呢浮亏的相对来说就是进入当期的这个成当当期的这个利润里的浮亏就比较多一点，嗯实际到目前为止我们应该是亏1800万左右。呃随着22年的这个整个重卡行业的一个复苏，啊我们相信这个我们这边这个这个上台的这个我们投资的这个股票呢应该保本是没有问题的，那体现在二三年的那就是应该是投影的，啊主要是这么三个因素导致我们嗯整个22年的利润下降的这么一个趋势，啊但是嗯总体来看，呢我们还是好于同行业的这么一个水平的，这是整个22年的情况。嗯整个22年的那个分地的情况呢是一季度是最好。你看我们公司呢主要看我们的营业收入，我们的营业收入呢嗯在二整个22年里头应该是这个第一季度呃是9亿9亿3000万，然后第二季度是640,000,000，呃三季度是7期，四季度是将近8个亿。那就是说二季度最不好的呃三季度呃四季度每个季度是温和上涨的，啊最好的应该是一季度，那就是可能涉及到今年二三年的一季度，我们目前觉得二三年的一季度可以跟22年的一季度持平，或者略好于这个啊这个22年的一季度这么一个水平。吧这是我们整体的这个呃22年的一个一个经营情况。22年的里头，呢还有我们出口业务呃是逐年上涨的，啊22年整体的出口业务占我们销售收入的应该叫20%多一点，吧啊这个是我们包括我们二三年，我们整体的出口业务是逐年上涨的，在一个我们的这个整个的收入结构里头，呢呃65%左右应该是曲轴的业务，然后20%多是呃连杆业务，嗯这两块曲轴连杆业务应该占85%左右的销售收入的一个比重。啊剩下就是我们一些铸件和断电的深加工，高端铸件、断电深加工和空气选架业务这一块。空气悬架业务也是由于受这个呃整个的重卡行业的一个影响呢，导致我们这个没有完成当年预期我们年初做的计划的那么一个指标。啊整个的22年的销售收入应该在将近两个亿吧一亿九千六左右。12一年的时候这个持平的这个样子。啊这是整个22年的一个呃，业业绩情况。22年呢每股收益应该在1毛8，然后董事会现在初步决定呃提出的一个议案就是分红的这一块，呢就是每股呃按5毛钱进行分红，呃基本上就我们拿拿出了这个呃今呃去年盈利的27~28%这样的一个呃净利润来进行分红。呃以后呢因为我们公司的这个现在我看未分配利润已经28个亿了，呃后续的呃公司也有意向就是把这个所有的这个呃每一年的盈利呢呃尽量的多用于股东分红，后续的我们分红比会逐年提高整个22年的一个经营情况。好的。唉非常感谢[Role3]。唉这个非常全面，而且专业的一个介绍，哈就是说确实啊在22年呢我们说整个重卡啊整个商务车行业就面临着一个大幅度的一个下滑。但是其实我们[Company2]呢呃这个整体上的这个经营情况啊还是跑赢行业的，而且如果在啊这个扣除我们一些非经常性的这个啊不亏，比如说呃证券投资的对吧？就这个股票的这块的呃将近4000万的一个不亏的话，啊那么其实我们如果把这部分驳回的话，那其实整个业绩表现会更好。呃接下来呢呃这个我们就进入到投资者这个问答环节，啊那么首先呢呃麻烦会议秘书播报一下提问方式。大家好，如需提问变化端的参会者，请现在话机上的星号键再按数字一，网络端的参会者，您可以在直播间互动区域内文字提问，或点击旁边的举手按钮，申请语音提问。谢谢。大家好，如需提问电话端的参会者，请先话机上的星号键，再按数字1。网络端的参会者您可以在直播间互动区域内文字提问，或点击旁边的举手按钮，申请语音提问。谢谢。好的。呃这个请有需要提问的投资者呢可以按照这个方式啊这个积极的提问。啊那么呃在大家拨号这个提问的过程当中，呢我这边有几个问题啊行，啊先请教一下[Role3]，呃第一个呢就是现在的这个商务车板块啊还是受到了市场的广泛关注，啊呃大家比较这个呃这个呃关注的呢就是今年的整个行业的情况，啊目前呢从一季度呢确实看到了一些呃回暖的一些不确定性的迹象。那么这个呢呃也想请教[Role3]，啊因为[Role3]呢一方面是我们资本市场的老朋友，一方面呢也是行业的专家了。想请教一下[Role3]对今年的行业情况怎么看好？。唉唉好的，非常感谢[Role3]啊这个呃非常全面的帮我们剖析了一下行业的情况，啊然后呃，而且也确实像我们这个这个介绍了我们整个[Company2]一季度和二季度非常火热的情况。啊呃那么我想就这个追问一下，啊就是说呃关于我们的这个市占率的一个问题，因为[Role3]刚才也提到了，就是说呃收入指标应该是我们[Company2]的一个非常重要的一个观测指标，啊那么想问一下就是说在呃过去两年行业下行行业出新的情况下，我们的这个利润率大概是怎么啊市占率大概是怎么个情况，然后今年呢我们对于啊市占率的一个目标啊是否啊有一个这个呃一定的指点，啊谢谢。[Role3]。呃然后呢这边有一位投资者，啊他想就这个有一个文字提问，啊呃他想问一下就是刚才[Role3]提到了，就是说这个呃国6啊这个国五七国6的这个排放标准，啊对于我们发动机的相关的这个呃曲轴两感业务的这块的影响，啊想问问这块能不能呃就是说具体帮我们拆一下这个呃价值量啊大概会有多大的提升。啊比如说我们以前的单价价值量，然后到国六以后的单价价值量，啊还有呢就是呃刚才您也提到了就是主供这一块的影响，嘛这一块呢他想请我们拆一拆，就是现在我们几个核心当一个，客户的啊在我们的自身占比的情况，啊呃谢谢[Role3]。唉非常感谢啊把这个投资者的两个问题介绍的也非常清楚，啊感谢[Role3]，唉然后[Role3]就刚才这个我我我追问一下就是关于原材料这一块，我想跟您确认一下，就是我们的原材料的这个成本啊呃这个基本上还是由我们自己承担的，对吧？所以去年呢有一部分这块原材料涨价的因素，所以今年呢如果原材料啊维持稳定，啊甚至可能有一定的这个呃这个下降的话，对我们来说啊会是一个潜在的一个利好，以后可以这样理解吗？哈就是呃想请教一下关于商用车悬架这块的情况，因为我们呃这个刚才[Role3]也介绍了，去年呢还有做行业的情况，呢呃这个影响比较大，那么今年的行业回暖，那么这一块的情况呢也应该是一个向好的趋势。啊这个能不能请[Role3]再展开帮我们这个讲一讲呃商用车悬架这一块呢包括呃政策的情况，行业的情况，我们自身的这块业务的职业，啊谢谢。啊那么我看线上这个也有举手提问的投资者，哈麻烦啊会议秘书介入举手提问投资者，啊谢谢。噢好的，下面有请手机尾号为3966的参会者进行提问，请发言，谢谢。唉[Role4]你好。唉唉[Role3]唉[Role3]你好，我是那个[Role5]的交通想请教一下就是有两个小问题，首先第一个就是我我们我们当初购买这个动力新科股票的原因是什么？这部分这部分去会做会做什么样的处理？好的。呃[Role3]再想再请教一下就是我们今年预期的这个出口情况是怎么样啊，啊有没有一些具体的目标是嗯啊是。那我们出口业务这部分的运费是谁承担？我们这个出口业务的这个净利率和国内的这这部分业务的净利率水平相差多少？啊或者高速那基本。都是一样的，嗯因为是这样，这个我们这个行业这个成本非常透明的，钢材的成本是多少？想问一下就是我们今年对这个能源成本的展望是怎么样的？嗯那我我们现在这个商户这个先后转账的进度怎么样了？嗯您说我没太听。清就是我们我们这个啊对电控转向。唉好的，唉谢谢[Role3]，唉我这边没有什么问题。了对，嗯各位投资者，那个我看大家也没有什么问题，然后那个其实作为我们公司呢嗯经历了我们到明年就70年的这么一个一个老厂了。那既然这个呃我们的那个这个建厂时间长，但是呢我们实际上是跟着国际上所有的这个呃，汽车行业的一个先进公司共同发展的。呃到目前为止，呢我们现在拥有这个70多条的这个加工线，还有这个9条的锻造线和这个两条的铸造线，啊那整个70多条的加工店呢现在完全达到了一个全自动化的一个生产线的一个状态，嗯这个欢迎大家到公司来唉现场嗯看一下看一下我们公司的现场情况现场管理的，还有我们公司的这个可能是更有更更，有利于大家这个感官上来对我们公司有一个新的一个认识。嗯整个的公司的这个现场管理，唉包括我们的设备管理设备能力，产能情况完全符合应该算是国内或者是乃至国国际上比较先进的这种对那个，高端制造业的这么一个呃定义。吧欢迎大家到公司来，啊然后我们中心这头也可以帮着大家联系到公司来现场看一下。好勒。这边唉唉。这边谢谢。谢谢[Role3]。唉大家大家还有没有什么提问，没有什么提问，今天就到这。好的，谢谢[Role3]。那好，那今天就这样了。嗯好的。感谢大家参加本次电话会议会议到此结束，祝大家生活愉快，再见。本次会议已结束。"
        },
        "Structured_Summary":
        {
            "content":
            [
                {
                    "text": "22年是重卡行业低谷，一是受20-21年国五切换国六影响，二是疫情影响，导致行业下滑52%，22年重卡销量67万。公司波动与行业成正比，但由于市占率高，好于同行业下滑趋势，2022年收入31.36亿元，同比-33.56%；归母净利润2.04亿元，同比-62.39%。利润下滑的主要原因包括：\n1）产能不饱和，未能充分发挥规模化效益，产品单位固定成本较高；\n1）全行业动力成本上涨；\n3）非经常性损益为-771.92万元，主要系公司证券投资公允价值变动导致浮亏3844.27万元。实际上没有亏那么多，21年记了浮盈，导致22年记得浮亏多一些，实际浮亏1800万左右，随着22年重卡行业的复苏，23年预计是浮盈的。"
                },
                {
                    "text": "营业收入是最主要的跟踪指标。分季度看，Q1是9.3亿，Q2是6.4亿，三季度是7.7亿，四季度近8亿，Q1最好，二三四季度温和上涨。预计1Q23相比1Q22持平或略好。"
                },
                {
                    "text": "22年出口业务占比20%+，出口业务逐年上涨。65%左右是曲轴业务，20%左右是连杆业务，空悬由于受重卡低谷影响，没完成年初预期的指标，收入不到2亿，与21年持平。"
                },
                {
                    "text": "22年EPS是0.18元，初步决定按0.5元/股来分红，占今年盈利的27%-28%。公司现在未分配利润28亿了，后续有意向多分红，分红比例会逐年提高。"
                },
                {
                    "text": "目前公司拥有70多条加工线，9条锻造线，2条铸造线。70多条加工线现在完全达到了全自动化生产的状态。"
                }
            ]
        },
        "QA_List":
        {
            "content":
            [
                {
                    "question": "今年行业情况怎么看？",
                    "answer": "22年预计比21年下降，23年预计85-90万辆。一是国五车的库存基本消化完，二是渠道内整车库存较低需要补库存，另外疫情结束，基于商用车生命周期更新换代有需求，因此行业有望增长20%-30%。预计未来三年持续上涨，24年110万辆，25年130万辆。除了正常经济的复苏，还有预期是国家对国四退出道路运输可能有强制政策，本身就腾出一部分新的市场容量，加之对国四限制超载，会导致国六车增量的市场容量。\n公司23年年度计划基本上是按照22年收入30%-40%的增长来做的。近期看，从2月开始主机厂订单拉升幅度较大，3月需求更大，4月基本与3月持平。可见的1Q23和1Q22收入持平，今年上半年明显好于去年上半年。下半年要看中国的经济形势，和国家相关政策陆续出台的情况。\n"
                },
                {
                    "question": "过去两年市占率、未来市占率指引？",
                    "answer": "业务重心还是重卡，市占率维持在60%左右，有小波动。跟客户绑定的不是数量是份额。重卡行业里[Company3]和[Company4]自己生产曲轴，占市场10%左右。22年有一些重卡的产品结构相对比较高一些。另外，国五切换国六之后，新开发的国六机型的曲轴连杆公司有优势，因为对一些性能、指标参数都有要求。国六车公司独家开发的比较多，共同开发的产品至少要保证2年以上的独供期。\n轻卡市占率30%左右，23年业务调整更倾向做高端轻卡，23年目标高端轻卡50%以上市占率。连杆市占率40%左右，希望用2-3年时间达到60%-70%。\n"
                },
                {
                    "question": "国五切国六对曲轴连杆业务有影响，拆一下价值量有多大提升？公司几个核心客户在公司自身占比的情况？",
                    "answer": "公司竞争力有提升，产品份额会有提升，但产品单价涨价不大。因为整车不涨价或降价，但成本端在涨价（原材料、电费、人力成本）。此外还有年降趋势。公司采取成本加成定价来跟客户协调，保证利润空间。另外会对成本进行控制，每年对可比产品成本都有5%的降幅，再加上工艺工序的改进、原材料技术替代的方式，来消化不利因素。公司利润率比较固定，营收40亿以上净利率可达10%，营收30亿左右净利率约为7%。[Company5]系列占30%-33%，[Company6]系列占20%左右，[Company7]占10%左右，[Company8]占10%左右。公司占[Company5]的份额70%-80%，[Company6]占份额非常高，大部分客户占份额60%-80%。"
                },
                {
                    "question": "原材料是公司自己承担吗？如果今年原材料稳定或下降，对公司来说是利好吗？",
                    "answer": "成本端有变动的时候会和客户重新定价，重新定价的节点是单项成本影响整个成本5%时，国内基本是这样，双方共同分担。今年材料降价的话，对双方都有好处。"
                },
                {
                    "question": "商用车悬架政策、行业和自身的情况？",
                    "answer": "20年21年行业比较乐观，行政管理部门和技术部门都比较乐观，原定23年24年政策陆续会全面出台。但国五切换国六叠加疫情对重卡影响较大，因此政策推出可能会放缓，但这个方向是没问题的。尤其是半挂车市场停滞，搭载悬架的市场形势很差，下降的幅度比重卡行业下降幅度还大，导致公司没完成预定目标。刚开始推行空气悬架的时候半挂车市场机遇快速改装，导致小的改装厂很多，产品质量没有满足市场预期。1Q23看市场恢复较快，对产品质量的要求更高，公司把23年作为市场、产品、客户开发的元年，定位高端。23年目标同比22年增长50%左右，60%左右是1.7和1.4吨的半挂车，其他包括工程机械的橡胶悬架和驾驶室悬架、售后市场等，这些其他的领域市场渗透率有很大增长空间。作为整车厂的配套供应商，体系认证，产品认证、量产的周期较长，公司希望23年能打好基础，24年25年能上量。"
                },
                {
                    "question": "公司购买动力新科股票已的原因？这部分会做什么样的处理？",
                    "answer": "动力新科是公司的客户，当时定增时问了公司的意见，公司想和它协同发展就认购了，整个金额是6000万，600多万股。认购后有一年锁定期，22年行业不好就跌下来造成了浮亏，预计23年会转好，公司会拿到不赔的时候才会卖出。这部分占公司资产里很小一块，对公司基本没影响。公司30%的资产负债率，短期负债是8.8亿，银行存款9.8亿，相对来说银行负债基本没有，主要是经营性的负债。"
                },
                {
                    "question": "今年预期出口情况？",
                    "answer": "公司市场特别好，23年订单都排完了。23年计划出口业务7.6-7.7亿元。产品主要针对高端重卡。"
                },
                {
                    "question": "运费是谁承担？",
                    "answer": "公司承担，上涨超出了跟客户约定的幅度，会和客户沟通转移一部分运费。"
                },
                {
                    "question": "出口业务的净利率和国内相比？",
                    "answer": "差不多。公司会锁固定的生产线专门给客户生产，整线验证完基本上不能动，因此生产工艺、材料成本、人工成本、动力费等成本相对透明，盈利空间基本一样。由于免税的因素，出口会略高一些。"
                },
                {
                    "question": "今年对能源成本的展望？",
                    "answer": "电费下降，恢复峰谷用电后公司会错峰用电，而且在做光伏用电的改造，今年降低成本的指标在450万。"
                },
                {
                    "question": "电控转向的情况？",
                    "answer": "目前商用车液压转向系统和电子液压转向系统是主流，电子转向是未来明确的技术路线。去年年初想和[Company12]合作成立合资公司。[Company12]乘用车做得好，商用车没有中国市场客户优势，所以想和公司合作。双方成立了工作小组把国内的整车厂进行了深度调研，锁定了两家后续会进行深度合作的客户。但由于去年经济形势很差，[Company12]都有一些犹豫，所以进度放缓了，后续还会继续进行技术交流和样件试制，今年下半年可能会成立合资公司。后续双方可能还会在液压和电子液压方面找合作机会。"
                }
            ]
        }
    },
    {
        "Meeting_ID": "M_EN_001",
        "GICS_Industry": "Industrials",
        "Language": "EN",
        "ASR_Text":
        {
            "content": "Honorable Investors, good evening. Thank you for attending the [Company1] 2022 Annual Results Conference. I am [Role1]. Joining me today from the company's management team are [Role2], [Role3] and [Role4]. The meeting will consist of two parts: first, the management will give an introduction on various business topics and our financial situation, followed by an analyst Q&A session. Before [Role2] provides an overview of the business, let me briefly review that 2022 was a challenging year for all logistics companies, including [Company1]. Challenges such as declining logistics demand due to risk control, rising oil prices impacting costs, and volatile overseas environments tested us. However, [Company1] showcased strong economic resilience due to our stable network strength, solid operational foundation, lean financial control, and advanced technological capabilities, thereby delivering commendable results. In 2022, [Company1] achieved revenue of RMB 267.5 billion, a 29% increase year-on-year, and recorded a substantial net profit of RMB 6.17 billion, up 45% year-on-year. More importantly, [Company1] maintained its leading position in service quality and customer satisfaction, thanks to the support of our employees, customers, and shareholders. Now, let's move on to the business overview segment, and I invite [Role5] to present.\\n Good evening, everyone, and welcome to the [Company1] 2022 Results Conference. First, I'll cover our business segments. This year, we focused on lean management, shifting from refined management to aiming for lean management, placing greater emphasis on precise investment-output planning and improving efficiency in various business sectors. In terms of product leadership amidst challenges, we maintained a growth rate in mature business sectors that was higher than the industry average. We significantly reduced losses in new business areas. The synergies in business integration, resource costs, and efficiency improvements were noticeable. Now, moving to the performance section, we saw a 9.7% growth in fashion product sales, and our efficiency point growth outpaced last year’s GDP. Despite the macroeconomic challenges due to the pandemic in 2022, [Company1]'s self-operating business demonstrated resilience, with high service quality and stability being distinct advantages.\\n Firstly, we sustained a 17% growth in consumer-related sectors, increasing the share of consumer business to 52%. Consumption upgrades were the primary growth driver, with strong economic and consumption activity observed in apparel, footwear, beauty, and fresh food sectors. In 2022, we excelled in the returns market. With the diversification of e-commerce platform traffic, [Company1]'s return services enhanced service quality, capturing the attention of emerging platforms, and business volume expanded rapidly.\\n As we advanced our business, we prioritized not just the platform and community workers but especially our delivery staff, particularly those within internal provinces, whose incomes have significantly increased, ensuring a healthier operation. In the fourth part, I would like to mention that aside from consumer upgrades and vitality, our efficiency points in industrial and other categories have increased both in growth and proportion, with the latter rising by 21%. I believe that as China's manufacturing upgrades and national economic development progress, there will be growth in economic sectors due to industrial modernization, particularly in new fields such as instrumentation, semiconductors, new energy, auto parts, and optoelectronics. In the e-commerce sector, we proactively adjusted the product structure of our economic sector in February and July. With our previous professional market rollout, we leveraged stability and service specialization to highlight our main product introductions, alongside the improvement in financial searches, single-article pricing, and profits. Fundamentally, it’s the service quality and data that set us apart in platform indices, leading the industry. Last year, our financial growth across regions reached 21.4%, significantly outpacing the industry. Our main focus is enhancing customer value, restructuring our services to better appeal to the e-commerce market, particularly in Shanghai, with a distinct customer base. Within our business core, the focus is on aligning with large customers, and it’s not just about matching products with upgrading industrial systems. Efficiency is key, and customers are focused on improving products and sales through our high-efficiency platform collaboration. As larger customers choose product sales, maintaining a standard is crucial. More importantly, we have facilitated business breakthroughs for our customers, offering consumers better services. Beyond these leading customers, we have a substantial base of medium-sized customers who strongly endorse our product offerings, which are reflected in our business metrics. The final note is on sustaining our product tiering, carefully selecting customer partnerships. As you can see, our per-ticket revenue of 20,000 has significantly improved, along with internal resource cost efficiency. Our gross margins have gone from being loss-making in 2021 to turning profitable in 2022, with expectations for continued improvement. This reflects on our economic e-commerce sector. We also have emerging business sectors that I’ll discuss; the left side shows our logistical setup sector. In 2022, we dealt with instability in external environments by focusing on enhancing capabilities while maintaining speed as a core strategy, continuously improving efficiency from 41 hours nationwide in 2020 to 39 hours in 2020. Despite challenges, our overall NTI remains leading. In logistics, alongside individual routes, we have franchise systems, improving direct mail network profitability while significantly reducing losses in franchise networks. Looking ahead to the next year and with economic revival, our logistics approach resembles an overarching strategy, focusing on production and lifestyle boosting services in consumer settings alongside competitive strategy, enhancing service levels across lifestyles. On the production front, customers will increasingly focus on diverse integrated capacities [Company1] offers, covering small to large parcels with a robust supply chain foundation, meeting various customer requirements. This is in our logistics setup. On the right side, our new business sector focuses on intra-city deliveries, reflecting on the revenue side. [Company1] actively promotes local life sector ecological prosperity, with diversified service scenarios enhancing non-restaurant order share and personal to-C (consumer) business share, leading to healthier income streams. On cost fronts, leveraging [Company1]’s technological spine, we are optimizing operations and basic cost-efficiencies. Last year, we significantly reduced intra-city losses, improving net profit by 8.2 percentage points, reflecting new business domains.\\n In international business, we prioritized gaining coverage in 24 countries and regions by 2022. In May, we upgraded Southeast Asia networks, intensified routes, and integrated resources from Carry Logistics in the final mile, improving timelines and boosting competitiveness in core routes like Singapore, Malaysia, and Thailand. The second front is global contract promotion. In China, we achieved cross-sales with clients, seeing significant operational encouragement. Our competitive international offerings gained from operational and technological insight share have boosted logistics firm operational efficiencies. Despite a challenging global industrial and back-end market, post-acquisition revenue and profit scales remained stable. Still, last year’s international freight rate downturn impacted results. We are optimistic about future opportunities, encouraging stronger communication collaboration mechanisms. Next, companies will briefly report on operational measures.\\n From an operational perspective, [Company1] reduced costs in capacity, transition, and final segments. Although oil price increases and pandemic disruptions strained capacity cost management last February, [Company1] improved vehicle and human efficiency to overcome external pressures. Excluding oil prices, [Company1] achieved a 5% reduction in three-kilogram capacity costs. [Company1] optimized self-controlled bicycle capacity, optimized bike scheduling, refined salary structures, and promoted compensatory measures, bolstering capital efficiency. Additional strategies like trailer modes, operational outsourcing, procurement transition, and headquarters exchange effectively cut operational costs, anticipated to continue in 2023.\\n [Company1] remains committed to automation in sorting and enhanced precision handling. Last year, small parcel automation penetration rose to 87.38%, boosting small parcel transition plant daily capacity by 12%. The final segment remains [Company1]’s stronghold, with transitional model boosts increasing middle to end-point locations, conserving site resources and reducing line costs. Additionally, optimizing courier labor intensity, enhancing customer service capabilities is a priority. Company drives digital terminal management, dynamic task allocation through enhancing courier and customer experience. [Company1] values couriers, pursuing collective growth with them, improving service levels and competitiveness, culminating in a positive cycle of revenue and profit.\\n In 2022, our continuous advancement of the four-network integration project invested RMB 850 million, with plans to upgrade to multi-network integration in 2023, enhancing performance significantly. Through four-network integration, we increased efficiency, reduced site counts, optimized site operating efficiency, enabled flexible parcel operations, boosted trunk lines and cooperation network load rates, and refined end networks — notably improving honeycomb network delivery, easing pressure on main deliveries, and lowering costs. Looking into 2023, we plan further resource and operation consolidation, revealing more integration opportunities for mutual business and cost benefit. We remain confident in prudent, steady operations and sustainable, competitive business growth. Thank you all.\\n Good, thank you [Role2] for sharing. Now let's move on to the subject session, please welcome [Role6] to present. Good signal, clearly heard, good. Since I frequently communicate with investors, many have visited [Company1], considering the new market situation: where are we focusing currently? Frankly, our efforts now are centered around building a more durable base and sustainable competitiveness. A key part here is innovatively blending current product portfolios and services without entailing large fixed asset increments. In our current operations, we initially led the industry by realizing a comprehensive product matrix. Moreover, we are pushing a customer-centric service philosophy, connecting our comprehensive products into a broad chain. Our focus is on maximizing inherent resource potentials and integrating individual value platforms toward synergistic value creation. First, as [Role5] highlighted, customer-centric service — delivering full-chain services providing substantive solutions is our priority.\\n Secondly, we’ve adapted to the domestic e-commerce new retail era. Aligned with upcoming policies, e-commerce platforms and new retail scenarios will emerge. Our forward logistics, reverse logistics, local living, platform-to-ocean, and intra-city technical delivery setups will offer optimal services for future retail trends. We recently reallocated resources ensuring improved product and service support.\\n Of course, concerning the temporary discussions around the new European airport’s impact on our growth, recent estimates predict gradual openings of our European airport routes between June and September this year. The planned gradual fleet expansion covering this period boosts capacity and complex issues improvement markedly. Given that industry trendlines have plateaued, traditional scale cost optimizations and efficiency gains from scaling are constrained. Our approach embraces innovative product combinations and new models driving concurrent improvements in cost, service quality, and achieving preeminence, re-establishing industry relative leadership. Although today, we’ve not featured PPT presentations for operational models, we, however, are introducing reformative attempts across products, leaning more on standardized processes and PPI management. In the future, new technical introductions, logistic tools, and system IT enablers will clarify product engineering, availing our consumers, including major clients, tangibly superior service and cost advantage experiences. I'll just briefly introduce these points, thank you.\\n Thank you, [Role6], for sharing. Now we move to the financial segment, please share with us. 2022 was a milestone year, amid challenging external conditions, [Company1]'s profitability improved rapidly. Domestic courier volume reached 11.1 billion, growing by 5.5%, exceeding industry growth. International courier revenue reached RMB 217.5 billion, up 29%, with non-recurring revenue at RMB 6.17 billion, rising 44.6%, reflecting RMB 3.4 billion of non-recurring profit growth. Over the past eight quarters, [Company1]'s non-recurring net profit consistently increased. Over the past five years, [Company1]’s revenue steadily grew, with an approximate 30% average rate, slightly outpacing peers. [Company1]’s market share grew from 7.6% in 2018 to 10.1% in 2022. [Company1]’s revenue distribution remains balanced and healthy, evolving simple courier business into comprehensive logistics applications. Time-efficient courier revenue by 98% validates previous affordances, with [Company1] growing beyond GDP plus rate increases. If 2022 GDP grows by 3%, [Company1]'s plan approximately anticipates...\\n In 2022, new business economic courier and expedited logistics revenue multiplied approximately twofold, with positive gross margins. Intra-city business gross margin continuously improves, reducing net losses. International business benefitted from year-round strategic logistics integration, growing 124.13% in revenue. In 2021, non-courier businesses accounted for 40%, surpassing 51% in 2022. We believe a comprehensive logistics provider positioning aids clients and us in navigating cycles and uncertainties. Last year gross profit was RMB 33.42 billion, with a 30% increase. Despite external challenges, gross profit growth resulted from focusing on core logistical services.\\n Revenue segments reflect optimized product structures, elevated service quality, and competitiveness. In managing costs, emphasis on lean cost management fueled multiple-network integration and resource sharing. Since Q4 2021's logistics integration, workforce, operating, and enhancement costs have risen as a percentage of revenue. External challenges, like declining labor productivity, have been effectively managed through scheduling optimizations, bike efficiencies, and automated center integrations. In transport, OTIF pinch points saw revenue shift by 4 basis points lower through unified route planning, direct line enhancements, bike and outsourced vehicle improvements, and procurement recalibrations. Amid 2022's fuel disruptions, operations outperformed, cutting revenue ratio costs by 10 points. Some operational cost rises stemmed from temporary site closures impacting capacity profitability.\\n Okay, this slide covers our expenses, shown are declines in administration, sales, R&D, and financial costs, highlighting ongoing cost control efforts. Ultimately, our scale net profit margin increased from 2.1% in 2021 to 2.3%, lifting scale net profit from RMB 4.27 billion to RMB 6.17 billion, a significant 44.6% year-on-year growth. Moving on, I want to introduce our capital structure and cash flows. On the left, we are committed to maintaining a healthy debt-to-equity ratio, standing at 54.7% in 2022 and expecting similar stability through 2023. As seen in our cash flow statements, I'm pleased to announce significant operating cash flow improvements, growing 112% year-on-year, amounting to RMB 32.7 billion. This stems from heightened business growth and successfully optimized cash flow management. Beyond revenue capability boosts, we've maximized input-output ratios and management efficiency. The right side indicates our capital expenditures totalling RMB 15.1 billion in 2022, with capital expenditures as a proportion of revenue dropping from 2021’s 3.7% down to 5.6% in 2022. Combined, our overall operations, balance sheet, and cash flow management are poised for continuous healthy growth. This marks the 30th anniversary of [Company1]. As a core component in logistics systems, the courier sector advanced from serving life and production disposals to facilitating outbound consumption upgrades and facilitating international dual circulation — a modern precursor industry. We are deeply thankful to the era for opportunities and challenges availed by our 30-year journey — thanking customers, employees, and investors alike for trust, which shaped [Company1]'s reputable standing. Embracing the future, we remain committed, standing by long-term values, ensuring shareholders appreciate the resultant enduring value. My presentation ends here; thank you, Alex. Now entering the Q&A segment, let’s hear from skills finance for guidance on question submission.\\n Honorable participants, for phone-based inquiries, press the star key followed by the number one. Online, you may submit written questions in the interaction area, or click the hand-raised button for verbal inquiries. Thank you for your participation."
        },
        "Structured_Summary":
        {
            "content":
            [
                {
                    "text": "In 2022, [Company1] achieved revenue of 267.5 billion, with a 29% year-on-year growth, and a net profit of 6.17 billion, a 45% year-on-year increase. Domestic express business volume reached 11.1 billion, with a year-on-year growth of 5.5%."
                },
                {
                    "text": "Consumer business growth was 17%, accounting for 52%, driven primarily by sectors like apparel, footwear, beauty, and fresh food. Fashion product growth reached 9.7%."
                },
                {
                    "text": "Local business significantly reduced losses, improving net profit by 8.2 percentage points. International business spans 24 countries and regions, upgrading Southeast Asia networks to improve the competitiveness of express products in core directions like Singapore, Malaysia, and Thailand, facing challenges with falling international freight rates."
                },
                {
                    "text": "[Company1] reduced transport costs by 5% excluding oil price impacts, through vehicle and manpower efficiency improvements. Small parcel automation penetration rose to 87.38%, with daily handling capacity increasing by 12%. Multi-network integration enhanced resource consolidation and operating efficiency with an 850 million yuan investment."
                },
                {
                    "text": "Focus on building a long-term foundation and sustainable competitive advantage, innovating products and services centered around customers. Expected to maintain a debt ratio of around 54.7% in 2023, with continued improvements in operation and cash flow management projected."
                }
            ]
        },
        "QA_List":
        {
            "content":
            [
                {
                    "question": "I am [Role1] from [Company1], thankful for leaders' time and insights on the time-sensitive express business. Time-sensitive express drives company profit, with [Role2] highlighting last year's single-line volume and 9.7% growth. Can [Role2] share comments on growth across the pharmaceutical and store sub-categories and future drivers of time-sensitive business?",
                    "answer": "Respected questioner, thank you for your focus. As outlined earlier, from both personal and company perspectives, we have confidence in China's future economic development. Therefore, as government and corporations strive to accelerate economic progress this year, regions are raising GDP growth projections from last year. Economic recovery and growth will potentially boost [Company1]'s time-sensitive business development, anticipated to outpace GDP growth. We hold confidence in this goal as we observe an increasing proportion of consumer scenarios in the time-sensitive lines, maintaining a 17% year-on-year increase amid a 9.7% growth rate. [Company1] stands to benefit more from the consumer scene gains, actively innovating and seeking to build a city functionality platform serving consumers. Furthermore, with platform expansions abroad, our growth extends beyond overseas services to providing better domestic bulk and breakbulk opportunities. Finally, industrial categories are expected to broaden and upgrade, especially post-[Location 1] airport activation, enhancing integrated supply chain solutions offer. Overall, confidence and anticipation surround future business development in the forthcoming two-three years."
                },
                {
                    "question": "I am [Role3] from [Company2], expressing gratitude to [Company1] executives [Role4], [Role5], [Role6], and [Role7] for promptly sharing insights with investors. Congratulations on [Company1]'s 30th anniversary, wishing this year’s innovation and stability will gratify investors. My question pertains to [Role8]’s remarks on the construction market as [Company2] acquired [Company3] and [Company4] successively during 2021 and 2022, dramatically improving industry frameworks from four companies competing to a potential dual oligopoly. Observations of [Company4] and [Company1]'s financial performance in the latter half of last year show significant improvements. The industry shows market shares are roughly split evenly between [Company1] and [Company2]. Thus, how do we perceive competition pressure from [Company2] merging with [Company4] and [Company3] in the construction market?",
                    "answer": "For this inquiry, let's have [Role9] respond. Firstly, regarding the overarching industry landscape, mergers like those of [Company3] and [Company4] are expected to increase, characterizing imminent stock market competition. Significantly, [Company1] seeks openings for capital acquisitions to integrate markets, reflecting a broader trend. On competition dynamics, higher-quality competition is favored, with expectations governmental regulations will encourage enterprises to pursue more protracted, higher-quality, technology-driven commitments. These are the very duty demands [Company1] imposes upon its management and self-assigns, aspiring for sound competitors to quicken our growth in that direction. From an industry competition perspective, we experience little pressure, as conventional large items and traditional markets face stock market competition environments fully. Since 2021, we've pivoted entirely to quality and customer experience prioritization strategies, standing ready without affecting us considerably. Simultaneously, we aim to unlock ceilings with multi-product, multi-business synergies, offering updated growth opportunities. Confident in capitalizing on incremental market prospects, presently unachievable by competitors, we expedite layout and investments while elevating service standards, excelling in penetrating new growth areas post-ceiling game."
                },
                {
                    "question": "I am [Role10] from [Company3], highly appreciative of leadership easing dialogue opportunities. Last year, cost reduction and efficiency enhancements realized through our four-network integration didn’t reach full potential due to oil prices and the pandemic. What cost reduction logic and space exploration exists for this year’s cost reduction and efficiency gains?",
                    "answer": "[Role11], let's entrust [Role12] to field this answer. Thanks, [Role13]. In 2022, oil prices did hinder the depth of our transport costs reduction. Nevertheless, excluding oil prices, our unit labor costs fell by 5%. Including oil, net results excluding home impacts revenue proportions decreased by 4 points annually, thereby revealing considerable positive achievements in controllable management already. From my perspective, this year still harbors further unit cost reduction potential. For transport, various factors can affect cost minimization. First, transport cost-down strategies entail raising shares in self-managed and leased controlled transport, expanding to hitching practice modes, enhancing model upgrades, slashing transit sites, rationalizing routes to bolster growth rates, predicting unit operational costs descending further in 2022. Second, increasing terminal efficiency includes leveraging terminal optimization, constructing varied lightweight and fluid terminal networks to optimize terminal costs while enhancing delivery personnel satisfaction alongside client satisfaction. Thirdly, spotlighting site batch capacity improvement encompasses fast-slow separation, improving site efficiency, and harnessing site capacity optimally. Bringing down costs through integration will see breakthroughs across multiple lines and bodies."
                },
                {
                    "question": "I am [Role14] from [Company4]. I have two questions. First, post-February Lunar New Year, we've observed peer price subsidies in express market growth areas, curious about market competition dynamics’ impact on [Company1]. Secondly, what are this year’s economic goods growth expectations when last year’s industry saw zero progression while [Company1]'s economic goods expanded by 21.4%?",
                    "answer": "Let's invite [Role15] to address this. To our understanding, this industry occurrence bears limited impact on [Company1]. We maintain confidence in the industry's long-term stable high-quality development, persisting in differentiation through service quality favoring client trust. The company’s products aggregate void spots of [Company1], offering stability to market price capacity. In 2022, economic product structure fine-tuning stimulated resource and operational efficiency, with priorities on maximizing direct sales advantages, achieving exceptional service variety, investing resources in timeliness optimization. Improved timeliness capabilities allowed equal cost balance and competitiveness enhancement, entering a relatively healthy cycle. Ultimately, time-sensitive articles and economic express offerings target meeting brand and service-conscious client needs, being influential in aiding large clients, emerging e-commerce platforms, professional market sectors, supporting domestic trends and agriculture, cementing critical roles. Furthermore, our economic express product supports small and micro clients, projecting above industry average growth this year, making more cost breakthroughs, reinforcing single-ticket effects."
                },
                {
                    "question": "Good evening [Company1] executives. I'm [Role16], trading analyst from [Company5]. Firstly, congratulations on excellent performances in 2022. I've a minor question—last year's asset expenditure reached 15.1 billion yuan, quite substantial, curious about capital expenditure forecasts and directions post-Third Quarter [Location 1] airport launch this year?",
                    "answer": "[Location 2] represents a focal point in our routine financial management. Assets expenditure totaled 15.1 billion yuan, reporting a 21.6% drop year-on-year, with income proportionally reducing by 3.7%. With an emphasis on investment efficiency ratios and long-term competitive line profitability as resource allocation priorities, initiatives adhere to overarching filters and checks balancing short-term outcomes with prolonged competitive advantages. Projections toward keeping 2023 expenditure akin to 2022, alongside a void of considerable European contributions in 2024, suggest 2023 absolute amounts will taper. Business scale proliferation divides income ratios resulting in further optimization."
                },
                {
                    "question": "Dear [Company1] leaders, good evening. I'm [Role18] from [Company6]. I'd like to ask about [Company1] and [Company7]’s collaboration in the [Location 3] market. Over the past year, have [Company1] and [Company7] demonstrated any synergies? Moreover, there is market attention towards declining air, maritime, and freight agent prices affecting [Company7]. Could you project this year's first half expectations on [Company7]'s air, maritime, and freight charges?",
                    "answer": "At a strategic level, business core positioning aims not to align cycles to maintain group steadiness, as reflected through cooperative objectives with [Company7], achieving initial synergies. Insights reflect last year featuring favorable international market opportunities, while international sectorial variability sees our and [Company7]’s portfolios achieving cyclical synergy, augmenting risk resilience and performance steadiness bilaterally. Secondly, amid China's evolving market situations, reinforcement in maritime and air cargo neuralgic capabilities emerged. Thirdly, leveraging [Company7]’s brand enhancements, the [Location 3] market developed formidably beyond historic growth rates. With strategic positioning reaching fruition, in-depth collaboration synergizes firmly, exploiting technical personnel and management strengths efficiently. An example is dispatching our best operations team for [Company7]’s [Location 4] express services, intending to elevate product standards and competition locally. This strategic endeavor has significantly impacted [Location 3], perceived by peers as direct [Company1] market involvement. Long-term perspectives explore harmonizing distinct management practices amongst companies, projecting long-term value especially within [Location 3]. Aiming to leverage effective asset placements amplifying both local and overarching market foundations for sustainable success alongside its long-term agenda."
                },
                {
                    "question": "Could the company provide us with guidance over this year’s performance as a reference? Specifically, during Q1's Lunar New Year period, how has our growth compared to peers and industry?",
                    "answer": "Thank you for the inquiry. The question pertains to yearly and first-quarter directionality, addressed separately. Firstly, considering Q1, despite February's pandemic resurgence impacting domestic and international logistics demand and value chains due to seasonal festive effects, we happily observe both domestic travel, consumption rebounding, and stabilized oil pricing. Leveraging market opportunities sensibly, guided by product strategy and operational loss, [Company1] achieved both domestic express shipment volume and revenue growth of 13% and 10% respectively, surpassing sectorial averages. Moreover, rigorous cost oversight and resource harmonization have yielded improved efficiency during profit oversight in holiday contingencies. Thus, first-quarter outset seems robust. In terms of annual outlook, we anticipate progressive domestic economies, viewing 2023 as post-pandemic initiation, requiring further observation of specific domestic recovery paces while international demand encounters uncertainties. Despite lessened visibility, via lived experiences throughout 2021 and 2022 stress tests, substantial management and operational improvements characterize companies today exceeding historic baselines. Planning target traction, lean cost containment, and precise resource modulation produce ongoing daily benefits. Management responsibilities cherish steering companies through external cycles delivering relatable sustainable performance outcomes to investors."
                }
            ]
        }
    },
    {
        "Meeting_ID": "M_JA_001",
        "GICS_Industry": "Consumer_Staples",
        "Language": "JA",
        "ASR_Text":
        {
            "content": "[Role1]\\n[Role2]\\n皆様、こんにちは。[Company1]、IR部長の[Role1]です。\\n本日は、アナリストおよび投資家の皆様向け2024年第2四半期決算説明会にご参加いただき、ありがとうございます。本日は、社長の[Role3]、CFOの[Role4]、[Company2]のCMOの[Role5]が参加しております。また、執行役員、リテールカンパニープレジデント、[Role6]、執行役員、フードサービスカンパニープレジデント兼最高経営戦略責任者の[Role7]、執行役員、最高SCM責任者、[Role8]、執行役員、最高人事責任者、[Role9]も同席しております。\\n本日は、プレゼンテーションの後、質疑応答の時間を設けております。本日の内容は、質疑応答も含め、同時通訳を介して日本語または英語でお聞きいただけます。\\n開始に当たりまして、本日の発表内容には将来の見通しに関する内容が含まれていますことをお知らせいたします。資料に掲載の留意事項と併せてご参照いただきますようお願いいたします。\\nそれでは、[Role3]からの説明に移らせていただきます。[Role3]、よろしくお願いいたします。\\n[Role3]\\nPresident & Chairperson\\n皆様、こんにちは。[Role3]です。本日は、決算説明会にご参加いただきありがとうございます。まずは、私から本日の説明内容のハイライトさせていただきます。\\nスライド3をご覧ください。今回も良い結果を皆さんにお伝えすることができ、大変うれしく思います。上期の事業利益は対前年40億円の増益となりました。これまでのよいトレンドを加速させることができ、第2四半期の事業利益の改善額は24億円となり、第1四半期の改善額を上回りました。年間の事業利益目標100億円に対し、計画どおりに進捗しています。これらの良い結果には、トップライン成長と変革の効果が大きく貢献しています。\\nトップライン成長においては、綾鷹のフルリニューアルや、夏場に向け強化してきたチャネルごとの活動の実行が大きな成果を生み出しました。数量を成長させながら、ケース当たりの納価を改善できており、売上収益は対前年1.8%の増加となりました。\\n変革においては、上期で21億円のコスト削減効果を創出しました。取り組みは、計画どおりに進捗しており、今年の年間60億円の効果創出に向け順調です。足元の効果創出と中長期の成長に向けた強固な事業基盤構築の両面において成果が出ています。このような利益成長に結び付く変革の取り組みは、Vision 2028の達成の鍵になるとあらためて実感しています。\\nまた、この重要な変革をさらに前へ推し進めるべく、このたび販売機器サービスの分野における協働についての決定事項を発表しました。詳細については後ほどご説明しますが、この協働により、中長期目線でのコスト削減と、ステークホルダーへの提供価値増大を目指していきたいと考えています。\\n下期は、前年のハードルが高い期間ではありますが、引き続き収益性重視の方針のもと、夏場の需要獲得に向けた営業活動を徹底していきます。年間の利益の大半を生み出す第3四半期において、よいモメンタムを維持することはとても重要で、これまで効果を生み出してきた各種施策をさらに加速させていきます。また、来年以降の成長につながる活動についても取り組みを進めていきます。\\nそれでは、CFOの[Role4]より、業績の詳細についてご説明します。\\n[Role4]\\nVP, CFO, Head of Finance, Treasurer & Representative Director\\n[Role3]さん、ありがとうございます。皆さん、こんにちは。[Role4]です。\\nスライド5は、上期のP/Lです。上期は増収増益となりました。業績の改善トレンドは継続しており、今年に入って2四半期連続で増収増益を達成しました。販売数量は価格改定による影響を受ける中、対前年で1%の増加となりました。加えて、一連の価格改定の効果により、ケース当たり納価が改善し、売上収益は1.8%の成長となりました。売上総利益は、売上収益の成長を上回る2.5%の成長となりました。価格改定によるケース当たり納価の改善などが売上総利益率の改善につながりました。\\n事業利益は、トップライン成長と変革効果が貢献し、対前年40億円の改善となりました。四半期ごとの事業利益の改善額は増加トレンドであり、第2四半期の事業利益の改善額は第1四半期の改善額を上回りました。事業利益の増減要因については、次のスライドで説明いたします。\\n営業利益は前年から77億円の改善となりました。これは主に事業利益が増加したことや、バランスシートの最適化の一環として実施した固定資産の売却に係るその他の収益を計上したことなどによるものです。また、営業利益の増加に伴い、当期利益は前年から37億円の改善となりました。\\n次に、スライド6をご覧ください。事業利益の増減要因です。まず、左側から数量、価格/ミックス等の影響です。営業活動に伴う限界利益の増減で利益貢献は前年から32億円の改善となりました。これは一連の価格改定の効果として、ケース当たり納価が改善したことや、数量が成長したことによるものです。収益性重視の営業活動の成果として、トップラインが利益成長のドライバーとなっており、良い傾向を継続できています。\\n次に、変革です。各分野での取り組みは、計画どおりに進捗しており、上期は21億円の効果が発現しました。サプライチェーン分野での効果が大きい一方で、第2四半期にはベンディング変革による効果も発現してきています。変革によるコスト削減額60億円という年間目標に向けて順調に推移しています。\\n販促費は、前年から11億円の減少となりました。これは綾鷹などの新製品を活用し、大需要期に向けた営業活動を強化する一方で、費用対効果を重視したマーケティング活動を徹底してきたことによるものです。\\n次に、商品市況影響および動力コストです。厳しいコスト環境が継続する中、トータル12億円のコスト減となりました。一部の原材料、資材の価格やエネルギー価格の抑制効果が急激な円安によるコスト増加を打ち消す形となりました。[Company1]システムの強みを活かした当社の調達戦略の結果です。\\n次に、製造です。製品在庫の適正化を図ったことによる製造数量減少の影響で、前年から6億円のコスト増加となりました。その他コストは、人件費は減少した一方で、販売機費やIT関連費用などの増加により、前年から30億円の増加となりました。今年は持続的な成長に向け、必要な費用を適切な水準で使っていく方針です。\\n次のスライド7は、チャネル別、カテゴリー別の販売数量の状況についてです。上期の販売数量は価格改定の影響を受ける中、効果的な営業施策等の貢献により、対前年1%増となりました。4月にフルリニューアルした綾鷹の貢献等により、第2四半期の販売数量が2%増となったことが、上期の成長を押し上げました。ケース当たり納価の改善トレンドを維持しながらも、数量の成長ペースを加速させることができました。\\nスーパーマーケットは新製品を最大限に活用した売場獲得活動に取り組んだものの、価格改定の影響が大きく、数量は大型PETボトル製品を中心に減少しましたが、ケース当たり納価は対前年で80円以上の改善となりました。\\nコンビニエンスストアでは、新製品やカスタマー限定商品の展開強化や、売場に応じた効果的なマーケティング施策の実施などにより、厳しい競争環境が継続したものの、数量は6%増となりました。\\nベンディングでは、これまで構築してきたシェア基盤に加え、スマホアプリ、Coke ONやQR de決済などのデジタルを活用した需要の取り込み策などが奏功し、価格改定による影響を受ける中、販売数量は前年並みを維持しました。ケース当たり納価は引き続き改善しております。\\nリテール&フードサービスでは、飲食店や観光地における人出回復等により、数量は対前年5%増となりました。\\nオンラインでは、カスタマーと連携したプロモーションなどが貢献し、数量は対前年18%増となりました。\\n次に、カテゴリー別です。炭酸は、飲食店やオンライン等でのコカ.コーラの成長により2%増となりました。\\n茶系では、7年ぶりにフルリニューアルした綾鷹の導入が成功し、第2四半期の綾鷹の数量は対前年で20%以上の成長となりました。この綾鷹の貢献がカテゴリー全体の成長を牽引し、上期の茶系カテゴリー全体の数量は4%増となりました。\\nコーヒーと水のマイナスは価格改定の影響によるものです。果汁は飲食店を中心にミニッツメイドが貢献しています。\\nスライド8は、マーケットシェアと店頭小売価格の状況です。収益性重視の活動が金額シェア、成長と価格プレミアム維持に貢献しています。マーケットシェアに関しては、チャネルトータルの金額シェアは前年から0.3ポイント上昇しました。第2四半期にベンディングの金額シェアがプラス成長に回帰しており、全体のシェア成長を牽引しました。\\n手売りチャネルは、綾鷹等の新製品による数量成長がシェアトレンドの改善に貢献しています。コンビニエンスストアの金額シェアについてもプラス成長が継続しています。\\nまた、当社製品の店頭小売価格は引き続き業界平均に対する価格プレミアムを維持できています。大型PETの店頭小売価格は、昨年10月に価格改定を実施したことなどにより改善トレンドが継続しています。\\nスライド9をご覧ください。最需要期である夏場の需要獲得に向け、チャネルごとに市場での成長戦略実行に最大限注力してきました。\\nベンディングでは、コカ.コーラやフルリニューアルした綾鷹のキャンペーンを活用し、炭酸と茶系カテゴリーを中心に活動を強化しました。また、Coke ONアプリを活用したチャネル横断のキャンペーン実施や、Coke ON Wallet等の新機能拡張などを通じて、需要の喚起にも取り組んできました。\\nスーパーマーケットやコンビニエンスストアといった手売りチャネルでは、新しい綾鷹を最大限に活用し、多くの売場を獲得してきました。これにより、綾鷹の初回導入は大きな成果を収めました。\\nまた、コンビニエンスストアでは、綾鷹を含めたコア製品の展開強化に加え、カスタマーや消費者のニーズに応じた専用商材の導入にも注力しており、ダブルブランド製品や限定フレーバーを戦略的に展開してきました。\\nフードサービスチャネルでは、人手回復やインバウンド増加により需要が拡大しており、成長ポテンシャルがあるコカ.コーラゼロの強化や、オリンピック等の機会を捉えたキャンペーンなど、[Company1]システムのアセット活用などにより、カスタマーにおける当社製品の取扱拡大を図りました。また、成長業態や新業態を中心とした新規取引獲得活動にも力を入れています。\\n以上のように、チャネル特性に合わせて適切に成長戦略を実行し、上期に売上獲得と最需要期に向けた準備の観点で成果を出してきました。第3四半期以降もこの成長基盤がトップラインおよび利益の成長につながると確信しております。\\nスライド10は変革の取り組みについてです。先ほど業績のパートでもお伝えしたとおり、変革の取り組みは効果創出と基盤構築の両面において順調に進捗しています。\\nベンディングでは、オペレーション効率化の取り組みを進めており、訪問ルートと訪問頻度の改善により、ルート数を削減してきました。また、まだテスト段階ではありますが、自動販売機に補充する製品を1台ごとに必要な補充数のみで事前に仕分けし、ルート上での作業効率を向上させるピースピッキングのモデルの構築や、自動販売機ごとの収益性、可視化による設置ポートフォリオの改善など、さまざまな施策に取り組んでいます。\\nこれらのベンディング変革の取り組みは、中長期的に効果が見込める施策が多いのですが、この第2四半期に一部効率化の効果が発現しました。また、DX推進の取り組みも順調で、訪日観光客との親和性が高いQRコード決済の拡大や、自動販売機におけるスマートモデム展開も計画どおりに進捗しています。\\nサプライチェーンでは、end-to-endでのプロセスの全体最適化を図っており、最需要期の対応も順調です。製造分野では、消費地に近い工場での製品製造をコンセプトとした、地産地消モデルの推進に向け、各エリアでの多品種.小ロット生産の体制構築を継続して進めています。また、各拠点での徹底した生産性向上の取り組みが、製造能力の拡大に貢献しています。\\n物流ネットワークの改善に向けては、輸送距離.タッチ数削減に加え、カスタマーとの連携を拡大させています。\\nまた、S&OPプロセスの精度向上にも取り組んでおり、特に出荷量がピークとなる夏場の安定供給に力を入れていきます。\\nそれでは、次のスライドから[Company2]の[Role5]より、マーケティングアップデートについてご説明いただきます。[Role5]、よろしくお願いいたします。\\n[Role5]\\n[Role4]、ありがとうございます。こんにちは。[Company2]の[Role5]です。私からは、2024年第2四半期のレビューと今年の第3四半期のマーケティング施策のハイライトをご紹介させていただきます。\\nまず、2024年第2四半期のパフォーマンスです。われわれのビジネスは市場を上回る成長を遂げました。清涼飲料市場での金額シェアは、コアの強力"
        },
        "Structured_Summary":
        {
            "content":
            [
                {
                    "text": "2024年第2四半期の事業利益は対前年40億円の増益となりました。トップライン成長と上期で21億円のコスト削減効果が貢献しています。売上収益は対前年1.8%の増加となり、第三四半期の収益性重視の営業活動を強化する方針です。"
                },
                {
                    "text": "価格改定の効果により、ケース当たり納価が改善し、売上総利益は2.5%の成長となりました。営業利益は前年から77億円の改善となり、当期利益も37億円の改善を見せました。"
                },
                {
                    "text": "販売数量の増減や価格/ミックスの影響で事業利益は32億円改善しました。ベンディング分野での変革効果が発現し、サプライチェーン分野での効果も大きく働いています。"
                },
                {
                    "text": "緑茶カテゴリの再編が成功し、特に4月の綾鷹のフルリニューアルが市場で大きな成果を上げ、茶系カテゴリー全体の数量は4%増となりました。"
                },
                {
                    "text": "チャネル別の販売数量も改善しており、特にリテール&フードサービスで数量が対前年5%増、オンラインチャネルでは数量が18%増加しました。"
                },
                {
                    "text": "コンビニエンスストアでの新製品やカスタマー限定商品の強化が奏功し、販売数量は6%増となりました。また、価格改定と数量の増加に伴い、ケース当たり納価も改善しています。"
                },
                {
                    "text": "展開している各種新製品の売上貢献や市場シェアの成長が見られ、特に綾鷹のリニューアルが成功しています。緑茶カテゴリー全体が対前年で20%以上の成長を示し、強力な成長モメンタムを維持しています。"
                },
                {
                    "text": "販売機器サービス分野でのシンクラン、ジェンパクトとの協働により、中長期的なコスト削減とステークホルダーへの提供価値増大を目指し、販売機器の業務を譲渡し、パートナーシップに基づく連携体制に変更しました。"
                }
            ]
        },
        "QA_List":
        {
            "content": "[\n    {\n        \"question\": \"セカンドクォーター単独での数量、単価ミックスの増減要因、そしてその計画が下期に実現可能かについて教えてください。\",\n        \"answer\": \"第2四半期の数量、価格/ミックスの影響は約10億円プラスとなっておりますし、価格に関しても影響度が非常に強く残っておりまして、30億円を超えている状況です。さらに投資ですけど、自販機のビジネス、綾鷹のビジネス、特に綾鷹のビジネスが非常にプラスの結果を出していますが、この分野における投資も行っております。これによって、さらにQ3もプラスで効果が現れると思っております。\"\n    },\n    {\n        \"question\": \"セカンドクォーターの粗利額が小さいのは自販機や綾鷹への投資が原因で、サードクォーター以降にその回収と下期に100億円近い数量、価格/ミックスを積み上げるという理解で良いのでしょうか？\",\n        \"answer\": \"はい、その理解は正確です。自販機や綾鷹への投資が第二四半期の利益に影響を与えたものの、第三四半期にかけてこれらの投資から回收を図り、下方修正後の数量と価格・ミックス戦略を駆使して、下半期にかけて約100億円の増加を目指すことが可能です。\"\n    },\n    {\n        \"question\": \"綾鷹を除くと現状をどのように分析しているのか、また来年以降持続的にシェアを拡大できるか、商品やチャネルの面で説明してください。\",\n        \"answer\": \"実際、綾鷹が市場シェアを拡大していることはindeedです。綾鷹を除いた場合の分析としては、当社の他のポートフォリオ製品も強いパフォーマンスを示しており、特にコカコーラのトレードマーク製品も安定した成長を維持しています。さらに、全体的な商品群も坚韧なパフォーマンスを展開しています。\\n\\n来年以降の見通しとして、綾鷹の効果が一巡したとしても、当社は包括的な商品戦略とチャネル強化策により、持続的なシェア拡大を目指しています。商品面では、新しいイノベーションや消费者ニーズに応える製品展開を続けることで、綾鷹以外でも市場を獲得します。\\n\\nチャネル面では、多様なチャネルごとの戦略的な取り組みを続けることで、堅牢な販売基盤を構築します。例えば、コンビニエンスストアでは専門の商品展開や強化されたマーケティング活動、フードサービスではコカコーラシステムのアセット活用などで、綾鷹以外のブランドにも成長の可能性を開いていく所存です。\"\n    },\n    {\n        \"question\": \"現在の市場環境とプライベートレーベルの動向について、特に消費者センチメントの変化や緑茶カテゴリーを含む他のカテゴリーでの状況を教えていただけますか？\",\n        \"answer\": \"私たちは緑茶カテゴリーで綾鷹が非常に好調に推移していることを認識しており、他社の春先のリニューアルにも注目しています。プライベートブランドの市場シェアについては、現在の状況では一定以上に拡大倾向にあると捉えていますが、消費者のセンチメントが弱まっているとの声がある中、私たちは慎重に監視しています。特に綾鷹のブランドパワーにより、私たちは堅調なパフォーマンスを維持しており、PBに対する歯止めの効果については現段階で明確な反転の兆しがないと考えられます。他のカテゴリーに関しては、プライベートブランドの動向は分野やブランドによって異なりますが、われわれはブランド力と商品戦略に力點をおいて、市場で競争力を維持するために努力を続けます。\"\n    },\n    {\n        \"question\": \"10月の値上げ実施に向けた市場環境をどのように評価していますか？\",\n        \"answer\": \"10月の価格改定に向けての市場環境は、他社も同様に10月に値上げを行うことが判明しています。私たちは、これまでの価格改定経験に基づいて、市場の接受度や競合環境を考慮しながら準備を進めています。現在の見通しでは、consumer sentimentに多少の影響があるとしても、綾鷹の好調なパフォーマンスやブランド力に加え、これまでの価格改定の順調な実施事例から、10月の価格改定も安定的な受け止めが予想されます。また、価格改定の影響を最小限に抑えるために、早期のコミュニケーションや販売促進戦略を強化し、お客様とのパートナーシップを深化し続けることで、市場への影響を緩和し、事业目標の達成を目指しています。\"\n    },\n    {\n        \"question\": \"市場において非プライベートレーベルのマーケットシェアは上がり続けているのか、それとも歯止めがかかっており、特に御社が綾鷹で好調なのか？\",\n        \"answer\": \"市场关于非私营品牌的市场份额趋势，是否应视为仍在持续上升？还是说已经出现了停止增长的迹象，在这其中，尤其是贵公司绫鹰品牌的表现良好，能否请您对此进行评价？\"\n    },\n    {\n        \"question\": \"前回の説明会から市場環境の考え方に変化はありますか。\",\n        \"answer\": \"現時点ではそういった変化、動向に対して変化があるとは見ておりません。\"\n    },\n    {\n        \"question\": \"綾鷹のパッケージ戦略が成功した理由と、今後もその成功が持続するかについて教えてください。\",\n        \"answer\": \"私達は、この素晴らしい綾鷹の成功に関しては、包括的なイニシアチブの結果だと思っております。それは一つだけではないです。完全な、さまざまなものの組み合わせだと思います。ポジショニングですとか製品、それから新たなデザイン、パッケージのアーキテクチャです。そして、チャネルごとにそれぞれそれを考えてきました。特にそういった戦略的な目的に従ってきました。全てが組み合わさっていい結果にたどり着いたと思っています。新たなユーザーも獲得しましたし、ユーザーベースを拡大しましたし、トライアル、リピートも増やしました。綾鷹の業績には非常に満足しています。\"\n    },\n    {\n        \"question\": \"いろんな戦略が競争優位性を持続する理由になると見られているということでよろしいですか？\",\n        \"answer\": \"正しいです。さまざまなレバーを組み合わせた、それによってシナジーをもたらし、それによっていい結果がもたらされたと考えております。\"\n    },\n    {\n        \"question\": \"チャネルとパッケージングのミックスの悪化についてどのように捉え、今後どのように見ればいいのか教えてください。\",\n        \"answer\": \"チャネルミックスとパッケージミックスについてのご質問ありがとうございます。チャネルミックス悪化につきましては、特に大容量のPETボトルが回復傾向にあることが影響しています。価格競争が激化している環境下で、我們は他の業者と同様に価格改定に踏み切ったことで、一部チャネルのミックスに変化が生じました。特にコンビニエンスストアにおいては、価格改定が他のチャネルに比べて遅れており、それに伴いCASEあたりの単価が減少していますが、この減少は一時的なものであり、全体的な売上収益と販売数量の増加が見込まれています。\\n\\nパッケージミックスの悪化については、大容量PETの縮小率が鈍化したことが要因です。しかし、これは市場全体の動向に沿った現象であり、当社は様々な新製品やチャネル別マーケティング戦略により、全体の売上や利益の向上を目指しています。\\n\\n今後の見方は、これらの変化に対して迅速に対応し、効果的な販売戦略を展開することで、チャネルミックスやパッケージミックスを改善し、持続可能な成長を実現していく方針です。具体的には、各チャネル特性に合わせた製品やマーケティングアクションの強化、新しい価値提案の創出、および顧客ニーズに敏感に反応する販売戦術を講じることで、混迷局面を克服し、改善につなげています。\\n\\nコンビニエンスストアのCASEあたりの単価減少に関しては、一時的な影響要因と捉え、長期的な視点から価格戦略と商品組合せの最適化を通じて、収益性の回復を見込んでおります。\"\n    },\n    {\n        \"question\": \"10月以降の価格改定の効果について、御社の値上げ効果に関する最新の見解を教えていただけますか？\",\n        \"answer\": \"価格改定の効果については、特に変更はありません。私たちは引き続き、年間で70億円から100億円の効果を期待しています。これは既に6回目の価格改定であり、消費者の受け止め方も安定しています。ビジネスは綾鷹の好調な勢いで順調に進行しており、この状況では価格改定の影響はこれまでと同様と見込んでいます。\"\n    }\n]"
        }
    }
]
